The untwisting number of a knot

The unknotting number of a knot is the minimum number of crossings one must change to turn that knot into the unknot. The algebraic unknotting number is the minimum number of crossing changes needed to transform a knot into an Alexander polynomial-one knot. We work with a generalization of unknotting number due to Mathieu-Domergue, which we call the untwisting number. The untwisting number is the minimum number (over all diagrams of a knot) of right- or left-handed twists on even numbers of strands of a knot, with half of the strands oriented in each direction, necessary to transform that knot into the unknot. We show that the algebraic untwisting number is equal to the algebraic unknotting number. However, we also exhibit several families of knots for which the difference between the unknotting and untwisting numbers is arbitrarily large, even when we only allow twists on a fixed number of strands or fewer.

==> Rolfsen-twist-3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rolfsen-twist-3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{660.20223783bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56028801)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Rolfsen-twist-3.pdf}}%
    \put(0.01927047,0.04816306){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.11615562,0.04816308){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.20306334,0.048163){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.29395377,0.56574834){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.09683217,0.56574836){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.19235747,0.56574835){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Rolfsen-twist-3.pdf}}%
    \put(0.35252701,0.40715878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.63773122,0.39614231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Rolfsen-twist-3.pdf}}%
    \put(0.9438527,0.56055353){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.75965833,0.55833015){\color[rgb]{0,0,0}\rotatebox{-70.9180812}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.86406963,0.56055368){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.75482148,0.04934739){\color[rgb]{0,0,0}\rotatebox{-102.78896313}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.84249342,0.04926292){\color[rgb]{0,0,0}\rotatebox{-102.78896313}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.92765861,0.04719121){\color[rgb]{0,0,0}\rotatebox{-102.78896313}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.61814642,0.38022959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Rolfsen-twist-4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rolfsen-twist-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{660.20223783bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56028801)%
    \put(0.01927047,0.04816306){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.11615562,0.04816308){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.20306334,0.048163){\color[rgb]{0,0,0}\rotatebox{-114.28208714}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.29395377,0.56574834){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.09683217,0.56574836){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.19235747,0.56574835){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Rolfsen-twist-4.pdf}}%
    \put(0.35252701,0.40715878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.63773122,0.39614231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.61814642,0.38022959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.73608427,0.06726126){\color[rgb]{0,0,0}\rotatebox{-97.05755291}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.82189804,0.06726129){\color[rgb]{0,0,0}\rotatebox{-97.05755291}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.89887443,0.06726131){\color[rgb]{0,0,0}\rotatebox{-97.05755291}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.90852676,0.52981753){\color[rgb]{0,0,0}\rotatebox{-85.5031053}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.73728321,0.52652217){\color[rgb]{0,0,0}\rotatebox{-63.75396625}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.83894199,0.52981749){\color[rgb]{0,0,0}\rotatebox{-85.5031053}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.96890712,0.52731318){\color[rgb]{0,0,0}\rotatebox{-85.5031053}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.94837957,0.07007911){\color[rgb]{0,0,0}\rotatebox{-85.5031053}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Rolfsen-twist-4.pdf}}%
    \put(0.24973466,0.56237809){\color[rgb]{0,0,0}\rotatebox{-85.66167356}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.1624217,0.04461965){\color[rgb]{0,0,0}\rotatebox{-111.67601537}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Rolfsen-twist-4.pdf}}%
    \put(0.3228448,0.14194781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.34102105,0.47950677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0.34967643,0.34967639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+1$}}}%
    \put(0.62318564,0.43190232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K\prime$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Rolfsen-twist-4.pdf}}%
  \end{picture}%
\endgroup%

